Towards solving the origin of circular polarisation in FRB 20180301A

Fast Radio Bursts (FRBs) are short-timescale transients of extragalactic origin. The number of detected FRBs has grown dramatically since their serendipitous discovery from archival data. Some FRBs have also been seen to repeat. The polarimetric properties of repeating FRBs show diverse behaviour and, at times, extreme polarimetric morphology, suggesting a complex magneto-ionic circumburst environment for this class of FRB. The polarimetric properties such as circular polarisation behaviour of FRBs are crucial for understanding their surrounding magnetic-ionic environment. The circular polarisation previously observed in some of the repeating FRB sources has been attributed to propagation effects such as generalised Faraday rotation (GFR), where conversion from linear to circular polarisation occurs due to the non-circular modes of transmission in relativistic plasma. The discovery burst from the repeating FRB$~$20180301A showed significant frequency-dependent circular polarisation behaviour, which was initially speculated to be instrumental due to a sidelobe detection. Here we revisit the properties given the subsequent interferometric localisation of the burst, which indicates that the burst was detected in the primary beam of the Parkes/Murriyang 20-cm multibeam receiver. We develop a Bayesian Stokes-Q, U, and V fit method to model the GFR effect, which is independent of the total polarised flux parameter. Using the GFR model we show that the rotation measure (RM) estimated is two orders of magnitude smaller and opposite sign ($\sim$28 rad$\,$m$^{-2}$) than the previously reported value. We interpret the implication of the circular polarisation on its local magnetic environment and reinterpret its long-term temporal evolution in RM.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
